MOBDrone: a Drone Video Dataset for Man OverBoard Rescue

Modern Unmanned Aerial Vehicles (UAV) equipped with cameras can play an essential role in speeding up the identification and rescue of people who have fallen overboard, i.e., man overboard (MOB). To this end, Artificial Intelligence techniques can be leveraged for the automatic understanding of visual data acquired from drones. However, detecting people at sea in aerial imagery is challenging primarily due to the lack of specialized annotated datasets for training and testing detectors for this task. To fill this gap, we introduce and publicly release the MOBDrone benchmark, a collection of more than 125K drone-view images in a marine environment under several conditions, such as different altitudes, camera shooting angles, and illumination. We manually annotated more than 180K objects, of which about 113K man overboard, precisely localizing them with bounding boxes. Moreover, we conduct a thorough performance analysis of several state-of-the-art object detectors on the MOBDrone data, serving as baselines for further research.

==> note4RelatedWork.txt <==
%%%%%%%%%%%%
%PER ORA NON CITATI, ma ricordiamoceli per il futuro (articoli successivi):

%%%%
%UCF-ARG aerial dataset 

%%%%%%%%%%%%%%%%%%%%%%%%%%
%Antonio-Javier Gallego, Antonio Pertusa, Pablo Gil, and Robert B Fisher. Detection of bodies in maritime rescue op- erations using unmanned aerial vehicles with multispectral cameras. Journal ofField Robotics, 36(4):782±796, 2019

 %% usano multispectral cameras
 
%%%%%%%%%%%%%%%%%%%%
%Imen Nasr, Meriem Chekir, and Hichem Besbes. Ship- wrecked victims localization and tracking using uavs. In 2019 15th International Wireless Communications & Mobile Computing Conference (IWCMC), pages 1344±1348. IEEE, 2019.



%%%%%%%%%%
%Blondel, Paul, Alex Potelle, Claude Pégard, and Rogelio Lozano. "Fast and viewpoint robust human detection for SAR operations." In 2014 IEEE International Symposium on Safety, Security, and Rescue Robotics (2014), pp. 1-6. IEEE, 2014.
%https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=7017675

%%%%%%%%%%%%%%%55
%Carrio, A.; Sampedro, C.; Rodriguez-Ramos, A.; Campoy, P. A review of deep learning methods and applications for unmanned aerial vehicles. J. Sens. 2017, 2017, 1–13.

%%%%%%%%%%%%55
%Radovic, M.; Adarkwa, O.; Wang, Q. Object recognition in aerial images using convolutional neural networks. J. Imaging 2017, 3, 21.
%%--interessante hanno delle immagini di aeroplani catturati da satellite


%%%%%%%%%%%%%%
%Kyrkou, C.; Plastiras, G.; Theocharides, T.; Venieris, S.; Bouganis, C. DroNet: Efficient convolutional neural network detector for real-time UAV applications. In Proceedings of the IEEE 2018 Design, Automation & Test in Europe Conference & Exhibition (DATE), Dresden, Germany, 19–23 March 2018
 %%%UAV-based vehicle detection
 
 
%%%%%%%%%%%%%%%%%55
%AlDahoul, N.; Sabri, A.; Mansoor, A. Real-time human detection for aerial captured video sequences via deep models. Comput. Intell. Neurosci. 2018, 2018, 1639561. 
% usano UCF-ARG aerial dataset (Nagendran, A.; Harper, D.; Shah, M. New system performs persistent wide-area aerial surveillance. SPIE Newsroom 2010, 5, 20–28. )


%%%%%%%%%%%%%%%%%%%%%%%%
%Real-time human detection as an edge service enabled by a lightweight CNN. In Proceedings of the IEEE International Conference on Edge Computing (EDGE), San Francisco, CA, USA, 2–7 July 2018. 

%%%%%%%%%%%%%%5
%De Oliveira, D.; Wehrmeister, M. Using deep learning and low-cost RGB and thermal cameras to detect pedestrians in aerial images captured by multirotor UAV.


%%%%%%%%%%%%%5
%Awad, F.; Shamroukh, R. Human detection by robotic urban search and rescue using image processing and neural networks. Int. J. Intell. Sci. 2014, 4, 39–53
